High resolution X-ray spectroscopy of Supergiant HMXB 4U1700$-$37 during the compact object eclipse

We present an analysis of the first observation of the iconic High Mass X-ray Binary \so with the \chandra High Energy Transmission Gratings during an X-ray eclipse. The goal of the observation was to study the structure/physical conditions in the clumpy stellar wind through high resolution spectroscopy. We find that: a) emission line brightness from K shell transitions, corresponding to near neutral species, directly correlates with continuum illumination. However, these lines do not greatly diminish during eclipse. This is readily explained if fluorescence K$\alpha$ emission comes from the bulk of the wind. b) The highly ionised Fexxv and Fexxvi Ly$\alpha$ diminish during eclipse. Thus, they must be produced in the vicinity of the compact object where $\log \xi >3$. c) to describe the emission line spectrum, the sum of two self consistent photo ionisation models with low ionisation ($\log \xi\sim -1$) and high ionisation ($\log \xi\sim 2.4$) is required. From their emission measures, the clump-to-interclump density ratio can be estimated to be $n_c/n_i\sim 300$. To fit the complex He-like \ion{Si}{xiii}{} profile, the plasma requires a broadening with $v_{\rm bulk}\sim 840$ km s$^{-1}$. Reproducing the observed $r\approx f$ line fluxes requires the addition of a third collisionally ionised plasma. d) Emission lines widths appear unresolved at the \textsc{hetg} gratings resolution with exception of Silicon. There is no clear radial segregation between (quasi)neutral and ionised species, consistent with cold wind clumps interspersed in a hot rarefied interclump medium.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
